Multi-wavelength Photometry and Progenitor Analysis of the Nova V906 Car

We present optical and infrared photometry of the classical nova V906 Car, also known as Nova Car 2018 and ASASSN-18fv, discovered by ASASS-SN survey on 16.32 March 2018 UT (MJD 58193.0). The nova reached its maximum on MJD 58222.56 at $V_{\rm{max}} = 5.84 \pm 0.09$ mag and had decline times of $t_{2,V} = 26.2 $ d and $t_{3,V} = 33.0 $ d. The data from Evryscope shows that the nova had already brightened to $g'\simeq 13$\,mag five days before discovery, as compared to its quiescent magnitude of $g=$20.13$\pm$0.03. The extinction towards the nova, as derived from high resolution spectroscopy, shows an estimate consistent with foreground extinction to the Carina Nebula of $A_V = 1.11_{-0.39}^{+0.54}$. The light curve resembles a rare C (cusp) class nova with a steep decline slope of $\alpha=-3.94$ post cusp flare. From the lightcurve decline rate, we estimate the mass of white dwarf to be $M_{WD}$ = $ < 0.8$M\textsubscript{\(\odot\)}, consistent with $M_{WD}=0.71^{+0.23}_{-0.19}$ derived from modelling the accretion disk of the system in quiescence. The donor star is likely a K-M dwarf of 0.23-0.43\,\Msun, which is being heated by its companion.

==> Machine Readable Tables/Table_3.dat <==
Title: Multi-wavelength Photometry of the Nova ASASSN-18fv
Authors: Wee, J., Blagorodnova N., Penprase, B.E., Facey, J.P., Morioka, T. Corbett, H., Barlow, B.N., Kupper, T., Law, N.M., Ratzloff, J.K., Howard, W.S., Chaves, R.G., Glazier, A., Soto, A. V., Horiushi, T. 
Table: Multi-wavelength Photometry of the Nova ASASSN-18fv
================================================================================
Julian Date "Apparent B band magnitude" "Uncertainty in Bmag" "Apparent V band magnitude" "Uncertainty in Vmag" "Apparent R band magnitude" "Uncertainty in Rmag" "Apparent I band magnitude" "Uncertainty in Imag" "Apparent J band magnitude" "Uncertainty in Jmag" "Apparent H band magnitude" "Uncertainty in Hmag" "Apparent K band magnitude" "Uncertainty in Kmag"
203.600 6.600 134 5.788 091 5.265 106 5.020 125 4.063 040 3.861 051 3.690 067
205.636 6.995 134 6.004 091 5.290 106 4.832 125 4.273 045 3.904 050 3.678 082
206.612 7.189 134 6.285 091 5.612 106 5.140 125 4.414 058 4.039 046 3.827 083
207.587 7.117 134 6.257 091 5.538 106 5.000 125 4.300 048 3.888 064 3.693 067
208.619 6.992 134 6.230 091 5.522 106 5.023 125 4.281 053 3.918 050 3.715 076
209.628 7.199 134 6.454 091 5.710 106 5.187 125 4.395 044 4.004 050 3.781 075
210.581 7.301 134 6.532 091 5.793 106 5.279 125 4.308 044 4.054 051 3.789 095
211.602 7.212 134 6.587 091 5.811 106 5.285 125 4.393 046 4.094 060 3.863 066
212.608 7.242 134 6.686 091 5.895 106 5.389 125 4.569 047 4.259 062 3.987 057
213.567 7.191 134 6.627 091 5.828 106 5.351 125 4.560 048 4.175 055 3.973 053
214.593 6.578 133 6.023 090 5.371 106 4.956 125 4.276 054 4.039 056 3.768 058
215.569 7.057 134 6.491 091 5.699 106 5.260 125 4.426 052 4.143 057 3.943 063
216.595 7.038 133 6.563 090 5.701 106 5.229 125 4.396 055 4.130 048 3.932 088
217.563 6.934 134 6.424 091 5.539 106 5.063 125 4.426 071 4.038 060 3.819 080
220.577 6.655 133 6.216 090 5.324 106 4.844 125 4.238 052 3.976 063 3.729 081
221.554 6.704 134 6.290 091 5.390 106 4.950 125 4.374 041 4.035 047 3.820 054
222.563 6.345 133 5.844 090 4.901 106 4.368 125 3.926 048 3.592 057 3.362 077
223.598 6.457 133 5.980 090 5.021 106 4.556 125 4.139 041 3.801 055 3.520 072
224.585 6.456 133 5.982 090 5.074 106 4.666 125 4.135 045 3.827 064 3.610 070
225.542 6.557 134 6.141 091 5.170 106 4.780 125 4.179 042 3.900 100 3.707 073
227.554 6.657 133 6.254 090 5.199 106 4.825 125 4.285 055 4.022 054 3.763 071
228.546 6.709 133 6.301 090 5.192 106 4.813 125 4.245 044 3.981 063 3.742 068
229.565 6.685 133 6.279 090 5.129 106 4.751 125 4.247 057 3.962 100 3.732 069
237.536 7.278 136 6.983 093 5.620 107 5.360 126 4.423 055 4.450 045 4.085 092
245.530 7.804 135 7.474 091 5.907 106 5.715 126 4.570 191 4.615 218 4.068 198
253.507 8.723 134 8.393 093 6.439 107 6.252 125 5.291 171 4.867 338 3.310 120
261.545 8.897 135 8.619 092 6.705 107 6.544 126 5.151 038 4.289 053 3.480 061
271.482 9.365 135 9.022 092 7.044 106 6.935 125 5.643 040 4.656 078 3.519 071
278.474 9.237 134 9.021 092 7.115 106 6.977 126 5.618 052 4.591 049 3.572 065
282.479 9.662 135 9.361 092 7.321 107 7.219 126 5.847 050 4.875 058 3.757 063
289.468 9.589 136 9.352 093 7.377 107 7.302 126 5.854 051 4.923 059 3.779 057
296.458 10.093 141 9.731 098 7.684 108 7.659 127 6.257 067 5.295 068 4.035 060
308.456 10.101 140 9.722 095 7.724 108 7.763 128 6.476 041 5.559 076 4.087 074
315.461 10.025 140 9.732 096 7.752 109 7.854 128 6.526 087 5.568 059 4.143 059
322.459 10.133 165 9.767 118 7.796 116 7.872 141 6.830 040 5.964 048 4.249 059
329.465 10.105 143 9.755 097 7.799 111 7.919 129 6.744 047 5.764 118 4.252 062


==> Machine Readable Tables/v906car_CTIO_NIR.dat <==
Julian_Date "J Magnitude" "J Error" "H Magnitude" "H Error" "K Magnitude" "K Error"
2458204.6226666667 4.062959153333332 0.03960014050297023 3.861197469999998 0.05135604499999995 3.689562460000002 0.06735380799999974
2458205.6363333333 4.273292486666667 0.044621287805385504 3.904197469999998 0.050356044999999613 3.6775624600000016 0.08151380800000019
2458206.6123333336 4.414292486666666 0.05777829191216076 4.039197469999998 0.04630604500000006 3.8265624600000017 0.08307380799999942
2458207.587 4.299959153333333 0.04780902295962103 3.888197469999997 0.06435604499999985 3.692562460000002 0.06653380800000029
2458208.619 4.280959153333332 0.05282312997007574 3.9176974699999976 0.049806044999999896 3.7145624600000025 0.07635380800000008
2458209.6281666667 4.394625819999999 0.04397916657805096 4.003697469999998 0.05026243524559982 3.780562460000002 0.07475464942951027
2458210.5816666665 4.307959153333333 0.04403027351458176 4.054197469999997 0.0507560450000005 3.789062460000002 0.09483380799999981
2458211.6025 4.392625819999999 0.04595430550074744 4.093947469999998 0.060076735735839916 3.8628124600000016 0.06617644494479138
2458212.608 4.569292486666666 0.047123523576675555 4.259197469999998 0.062306045000000074 3.9870624600000024 0.05694380800000023
2458213.567 4.559959153333333 0.04825168615370538 4.174697469999997 0.054756045 3.973062460000002 0.05312380799999978
2458214.5936666667 4.275959153333332 0.05362820069476375 4.039197469999998 0.056306044999999846 3.7675624600000024 0.058353808000000285
2458215.569666667 4.426292486666666 0.051600003276325475 4.143197469999998 0.057356045000000175 3.942562460000002 0.06251380800000006
2458216.595 4.396292486666666 0.0553409759911178 4.130197469999998 0.04830604499999984 3.931562460000002 0.0878938080000002
2458217.563 4.425625819999999 0.0708251126146742 4.037697469999998 0.05980604500000057 3.8190624600000014 0.07994380799999992
2458220.577 4.2382924866666665 0.051744093860343676 3.976197469999998 0.06330604500000041 3.728562460000002 0.0805238080000002
2458221.554666667 4.373625819999999 0.040755947361622684 4.034697469999998 0.04655604499999945 3.8200624600000026 0.053733808
2458222.563 3.926292486666666 0.0476578623197771 3.5921974699999977 0.05730604500000018 3.361562460000002 0.0771438080000003
2458223.5985 4.139292486666666 0.040809773308219735 3.800947469999998 0.05529004962612845 3.519812460000002 0.07244425916794596
2458224.5856666667 4.134959153333333 0.04463965797608254 3.827197469999998 0.06410604499999951 3.6100624600000017 0.06985380800000013
2458225.542 4.17862582 0.042311702998398225 3.9001974699999975 0.100156045 3.7065624600000016 0.07298380800000051
2458227.5545 4.2847924866666665 0.05508844533947252 4.022447469999998 0.05374179023912933 3.7625624600000016 0.07144009788000161
2458228.546166667 4.2447924866666655 0.043869064233421275 3.9806974699999977 0.06326277010852856 3.7418124600000016 0.06751401508154604
2458229.5653333333 4.246625819999999 0.057266263494055204 3.961697469999997 0.09995604499999972 3.731562460000002 0.0693538080000004
2458237.5363333332 4.422959153333333 0.05512217957060858 4.450197469999998 0.045306044999999726 4.085062460000002 0.09199380799999993
2458245.530333333 4.569625819999999 0.1909667823791387 4.615197469999997 0.2179060450000003 4.068062460000002 0.19794380800000025
2458253.507 5.290625819999999 0.17107370781871156 4.867197469999998 0.33765604499999957 3.309562460000002 0.12014380799999956
2458261.5453333333 5.150959153333332 0.038252517841433964 4.288697469999998 0.053156045000000006 3.480062460000002 0.060853808000000675
2458271.482 5.642959153333332 0.03955633552169724 4.656197469999998 0.0779560450000003 3.518562460000002 0.07080380800000075
2458278.4746666667 5.6179591533333335 0.05195600302695942 4.590697469999998 0.049356044999999224 3.5720624600000024 0.06485380800000023
2458282.4795 5.84712582 0.049646704999999625 4.874697469999997 0.0578060449999999 3.757062460000002 0.06285380800000046
2458289.468 5.854125819999999 0.05084670499999962 4.923197469999997 0.05850604500000018 3.7785624600000016 0.056533807999999616
2458296.4574999996 6.256875819999999 0.0666853491620189 5.295197469999998 0.06819891067640613 4.0350624600000025 0.060422216430829435
2458308.4562500003 6.475625819999999 0.04072145168125639 5.558697469999998 0.07643177261346362 4.0873124600000015 0.07376197410612997
2458315.461 6.52612582 0.08664670500000043 5.568197469999998 0.059406044999999956 4.143062460000002 0.05857380800000056
2458322.4595 6.830375819999999 0.04013670499999978 5.963697469999998 0.04799332266016822 4.248562460000002 0.05853213042407123
2458329.465 6.743625819999999 0.04698670499999945 5.764197469999997 0.11755604499999979 4.252062460000002 0.06185380800000012


==> Machine Readable Tables/v906car_CTIO_optical.dat <==
Julian_Date "B Magnitude" "B Upper Error" "B Lower Error" "V Magnitude" "V Upper Error" "V Lower Error" "R Magnitude" "R Upper Error" "R Lower Error" "I Magnitude" "I Upper Error" "I Lower Error"
2458203.599625 6.600154163342957 0.06678722124135099 0.06678700667879482 5.788212557010448 0.045263437361160036 0.04526328701455998 5.264528874397473 0.052968866829901776 0.052968775991880226 5.019616696488764 0.0624522314279623 0.06245212668580192
2458205.63629 6.994640165919639 0.06679810467325144 0.06679787618514478 6.0039154075612675 0.045258876160257644 0.04525874242419364 5.290097959939271 0.05292593225593041 0.052925843255221386 4.832186688649337 0.06241736492715541 0.06241726206708473
2458206.61227 7.188753431348806 0.06685390333280562 0.06685371117391593 6.2846071793339195 0.04528979510521397 0.04528965175424554 5.61169350182535 0.052949859978872985 0.052949759587766 5.14013997070356 0.06243902819661282 0.06243891596974502
2458207.58712 7.116746436095523 0.06691842362670722 0.06691829562670723 6.256892617873984 0.04533501135947485 0.04533490719195046 5.537687295968741 0.05300125981373928 0.05300118446247094 5.000130079732115 0.062466931058197936 0.062466845176057426
2458208.61857 6.9917957851388515 0.06688957334243607 0.06688949501646992 6.2296077697025805 0.04531744661185927 0.04531736391664681 5.52171511836284 0.05296287290949937 0.0529628105460765 5.023383790000105 0.06244251553554955 0.062442439166917246
2458209.627965 7.1988297788632 0.06690625729300854 0.06690615579300854 6.454020934307012 0.04533303121364346 0.04533292023012686 5.710345249407769 0.052972953241175416 0.05297287755233089 5.187229499979781 0.062443291058687705 0.062443191617706034
2458210.58142 7.300673129488633 0.06721238562670723 0.06721230462670723 6.53183063315085 0.045459816296528316 0.04545970341561481 5.79316136177167 0.053111132657147626 0.05311106044057357 5.279346437512668 0.06261300869743962 0.06261292862565042
2458211.6024599997 7.211513702220152 0.06682871604560275 0.06682849577694366 6.5874498537667705 0.04530863016123051 0.04530844133435265 5.810719597373285 0.052959559140025946 0.05295942351043257 5.28531131252972 0.06244287964369319 0.06244275531163476
2458212.60804 7.242453023996783 0.06680584211933972 0.06680553994034678 6.685549269116873 0.04530065973305669 0.04530042166885723 5.895473868530107 0.052963650871873005 0.0529635252393091 5.388595577285113 0.06244530456527672 0.06244515892001376
2458213.56659 7.191489342828101 0.06678957634580081 0.06678900336624367 6.627217235009683 0.04528366722466795 0.04528325781443779 5.827558236632376 0.052977928655501896 0.05297773388973749 5.3508413412806135 0.062447898540207866 0.062447660399484725
2458214.59334 6.577791390910596 0.06671874662457856 0.06671843440209248 6.023465180828946 0.04522645699207567 0.04522621811638666 5.370802171570308 0.05291570052571888 0.05291558102931322 4.955960548600613 0.06241165667346524 0.06241152253993429
2458215.56945 7.05693931570644 0.06679779862670722 0.06679749862670722 6.491317125546072 0.04527421498854703 0.04527383723790204 5.698796581867606 0.05298037852632011 0.052980236423809016 5.2602251266003215 0.06245953016993126 0.06245938090432339
2458216.59501 7.037580739917541 0.06672504675484849 0.06672444402147416 6.562592520248177 0.045249165627117394 0.045248776013302405 5.700840139466148 0.05292941093397825 0.05292925558105839 5.228838718199574 0.06243357793920121 0.06243344178779106
2458217.56311 6.93430118424161 0.06678457861950755 0.06678423337854995 6.423837067682758 0.045274063299052286 0.04527374246246654 5.538597021022346 0.05297046148650676 0.052970335489661804 5.062988621953972 0.06245357356776686 0.06245346073529638
2458220.57662 6.654789571193886 0.0667178232091278 0.06671745719710355 6.215939233912781 0.045235743059492906 0.045235474064041215 5.323853921223959 0.052916325371472686 0.05291621932659492 4.8443327986716955 0.06241297586454694 0.062412871153473354
2458221.55434 6.703624681486252 0.06676782982503889 0.06676749047442017 6.2898168064932936 0.045270168388283266 0.045269900507792143 5.39014286716405 0.052969401109520545 0.05296930361807985 4.950360560584135 0.062452207045001054 0.06245210704500105
2458222.56294 6.3449767745647865 0.06669747794622939 0.06669705682154049 5.844034460221048 0.04522326819915351 0.04522308848865103 4.901156075934029 0.052904200408195726 0.05290413211578045 4.36801436394896 0.062398578051560655 0.06239851104604663
2458223.5983450003 6.457023117319793 0.06671358229300854 0.06671338229300855 5.979913088587117 0.04524075073690968 0.045240533271988945 5.020906985919496 0.052930953347547424 0.05293087674230705 4.555648073745152 0.06240626697869919 0.06240619839707526
2458224.58538 6.456002836385551 0.06671273229300854 0.06671253229300854 5.982497168831143 0.04522432730821174 0.04522410741877708 5.0744520597449245 0.052911102736870566 0.05291103202015453 4.665626252244326 0.0624108267906521 0.062410755871649876
2458225.54203 6.5567043207126225 0.06676859444707213 0.06676820647601596 6.1408487319662886 0.04527629759434329 0.045276023747321786 5.170301708627125 0.052966719088477957 0.05296662384424945 4.780294412664672 0.06244957983882109 0.06244946522019183
2458227.55411 6.65699747965548 0.06672625618267038 0.06672593453684662 6.253573990940071 0.04523681507891636 0.04523653939106426 5.199398601191386 0.05291517080749848 0.0529150855982002 4.824740000461693 0.06241290278651265 0.0624128035605572
2458228.54606 6.708834641023226 0.06671356418221443 0.0667130574824958 6.3013661072050695 0.04524205092667083 0.04524177568347637 5.192135782798114 0.052914141726000244 0.052914053785535556 4.81295394234918 0.062415189982933356 0.062415100434355913
2458229.56517 6.685217198274147 0.06672103229300855 0.06672063229300854 6.278666740496412 0.045242105639474006 0.04524185017136334 5.129265915490862 0.05291465106250921 0.05291457611899471 4.750562333555015 0.062411289665061126 0.06241120179946366
2458237.53624 7.277668739221001 0.06778434629300854 0.06778511729300854 6.983123298758853 0.04660744723104132 0.04660893558227025 5.620456118889965 0.05346079731721705 0.05346099550808876 5.360008383580013 0.06299027770559137 0.06299047096719365
2458245.5303 7.803941426122465 0.06745852029300854 0.06745500529300855 7.474223381100474 0.045504530267446996 0.045503217426297426 5.907405407482562 0.053043329162547684 0.053043136134593175 5.714826464100579 0.06318638611801806 0.06318541211801806
2458253.507 8.723237312234932 0.06717204329300855 0.06716835529300855 8.392882319795548 0.04668299086490121 0.04667704386490121 6.438520169451252 0.053272705206890494 0.053271808206890495 6.2518593741005795 0.06255753511801806 0.06255718611801807
2458261.54513 8.897157688106708 0.06736418875219614 0.06736208529463868 8.61915651750892 0.04592437496462453 0.04592280340823018 6.705064166028411 0.053326183643244096 0.05332589254519532 6.544165679235833 0.06275090418659723 0.06275049556411028
2458271.482 9.364673149968908 0.06736763162670723 0.06736454062670723 9.022297471405457 0.04577311578502895 0.04576796778502895 7.043943256179432 0.053189576267748416 0.05318917426774842 6.9353446631005795 0.06264009504500105 0.06263923104500105
2458278.47447 9.237191672026038 0.0668173312941046 0.0668173312941046 9.020559747369765 0.046247405235148004 0.046242282326584866 7.11537142856797 0.05322870742221764 0.05322754001347375 6.977450466524475 0.06281731965206232 0.06281630202187598
2458282.47928 9.661970595575458 0.06752762796150195 0.06752018496150196 9.360535193145244 0.04613654895377941 0.04613023894790871 7.320672098161895 0.053365315789112966 0.053364493113048805 7.218623238444231 0.0628897202984477 0.06288871907598809
2458289.46772 9.588886480188597 0.06790302895831297 0.06789850837601692 9.35151990203701 0.046480870272530776 0.046475987838180625 7.376591914782603 0.05348324562918022 0.05348237564341679 7.301765595135176 0.06299889597709929 0.06299773754552107
2458296.45755 10.093399326390292 0.07068872034894041 0.07069707922504992 9.731342013623888 0.04885109459372099 0.04885722720570278 7.683568827146398 0.05402215285465763 0.05402184981672917 7.6586206964058094 0.06358091927851038 0.06358044355960966
2458308.455885 10.10053180819618 0.07023051403837134 0.07023394437758491 9.721793600214324 0.04759533399624548 0.04759255133714678 7.724310218807866 0.05422272804300583 0.05422223341553174 7.76347076751714 0.06391187702519543 0.06391183537873138
2458315.46118 10.025147387043772 0.07013757733199934 0.07013635871222713 9.73215676539875 0.047898015786186784 0.0478918451128829 7.751705129434626 0.054609027943122196 0.05460807312989105 7.854470153079447 0.06417354782988835 0.06417292858057697
2458322.4593350003 10.13267951817896 0.08243602430929992 0.08261944170604979 9.76661481421158 0.05869496971613668 0.05883485280173499 7.795857988256428 0.057901382647555635 0.05791154372588371 7.871701987739984 0.07052981227889697 0.07057624790316007
2458329.46475 10.104695759648642 0.07126796448756038 0.0712696472451541 9.754701999392967 0.04836802766062767 0.04836447408110281 7.799007917747501 0.05559275857361766 0.055592073078586254 7.918960738761422 0.06468812537816827 0.06468762346799796


==> Machine Readable Tables/v906car_evryscope.dat <==
"Julian Date" Magnitude Error
58192.00273 12.83773914 0.089581832
58192.03082 12.74258707 0.697640596
58192.05892 13.18123992 0.851706521
58192.08702 13.57821922 0.23817463
58192.14321 13.52867248 0.325212659
58192.2275 13.20121239 0.206464386
58192.2556 13.25946311 0.253002678
58192.2837 13.23479245 0.198787586
58192.3118 13.23906604 0.196550689
58192.98613 12.77094009 0.087349509
58193.01422 12.75027263 0.08776354
58193.2109 11.92395312 0.035813391
58193.239 11.91754203 0.060876205
58193.2671 11.90274991 0.090893789
58193.29519 11.81302513 0.131351522
58193.32329 11.75360003 0.038031883
58193.35139 11.79155788 0.104283708
58193.37949 11.79635357 0.04135891
58193.99762 11.90890597 0.054569609
58194.02572 11.81213433 0.843992095
58194.05382 11.96442909 0.213261673
58194.08191 12.10449831 0.038060018
58194.11001 12.19457806 0.967403573
58194.13811 12.05612979 0.046872521
58194.2224 11.93144203 0.075215505
58194.2505 11.89760047 0.067093662
58194.27859 11.86694367 0.102507372
58194.30669 11.82826927 0.04430116
58194.98102 11.04310743 0.023556187
58195.00912 10.99740541 0.276172947
58195.03721 10.99399356 0.026493928
58195.06531 11.02126615 0.05375968
58195.09341 11.02873522 0.12633165
58195.12151 10.99191223 0.042053498
58195.1496 10.96735934 0.011248162
58195.23389 11.0867753 0.114470052
58195.26199 11.08333012 0.131550993
58195.29009 11.0125003 0.115474851
58195.31819 11.0196786 0.129341202
58195.99252 10.6017729 0.022967013
58196.02061 10.57388396 0.185196595
58196.04871 10.58964024 0.039879373
58196.07681 10.65692053 0.046657773
58196.1049 10.6596079 0.051793158
58196.133 10.63784807 0.030870199
58196.21729 10.83543189 0.057077671
58196.24539 10.84942628 0.071500314
58196.27349 10.84634386 0.162108678
58196.30158 10.80036318 0.074739248
58196.97591 10.47179706 0.019954872
58197.00401 10.46364793 0.016617075
58197.03211 10.45735961 0.037295242
58197.06021 10.48488487 0.050641075
58197.0883 10.46944683 0.029411668
58197.1164 10.45030894 0.028167299
58197.1445 10.46997416 0.02584693
58197.22879 10.70090316 0.032025677
58197.25689 10.68637686 0.050515469
58197.28498 10.6142565 0.106781081
58197.31308 10.64838747 0.043498676
58197.98741 10.229384 0.016945341
58198.01551 10.20163369 0.146040948
58198.0436 10.19946783 0.026766599
58198.0717 10.2317098 0.04666896
58198.0998 10.21179743 0.06143111
58198.1279 10.17225919 0.039851191
58198.21219 10.32787869 0.0
58198.24028 10.30614399 0.076122038
58198.26838 10.18842655 0.212182821
58198.29648 10.14200563 0.058367736
58198.97081 9.221084223 0.03462417

